Mapping Accreted Stars in Early-Type Galaxies Across the Mass-Size Plane

Galaxy mergers are instrumental in dictating the final mass, structure, stellar populations, and kinematics of galaxies. Cosmological galaxy simulations indicate that the most massive galaxies at z=0 are dominated by high fractions of `ex-situ' stars, which formed first in distinct independent galaxies, and then subsequently merged into the host galaxy. Using spatially resolved MUSE spectroscopy we quantify and map the ex-situ stars in thirteen massive Early Type galaxies. We use full spectral fitting together with semi-analytic galaxy evolution models to isolate the signatures in the galaxies' light which are indicative of ex-situ populations. Using the large MUSE field of view we find that all galaxies display an increase in ex-situ fraction with radius, with massive and more extended galaxies showing a more rapid increase in radial ex-situ fraction, (reaching values between 30% to 100% at 2 effective radii) compared to less massive and more compact sources (reaching between 5% to 40% ex-situ fraction within the same radius). These results are in line with predictions from theory and simulations which suggest ex-situ fractions should increase significantly with radius at fixed mass for the most massive galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> MUSE_galaxies (1)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
